Slipknotting in Random Diagrams

The presence of slipknots in configurations of proteins and DNA has been shown to affect their functionality, or alter it entirely. Historically, polymers are modeled as polygonal chains in space. As an alternative to space curves, we provide a framework for working with subknots inside of knot diagrams via knotoid diagrams. We prove using a pattern theorem for knot diagrams that not only are almost all knot diagrams slipknotted, almost all unknot diagrams are slipknotted. This proves in the random diagram model a conjecture yet unproven in random space curve models. We also discuss conjectures on the enumeration of knotoid diagrams.

==> figs/mean_geodist_sparser.tsv <==
n	mean_l	se_l	mean_k	se_k
5	0.9913	0.008023866337	0.6156	0.005827835276
10	1.427	0.009923059004	1.0267	0.00765367304
15	1.7255	0.01119888276	1.3475	0.008798543914
20	1.9577	0.01223401287	1.5636	0.009677577383
25	2.1818	0.01290406432	1.7582	0.01056566496
30	2.3586	0.01384704315	1.9537	0.01128696731
35	2.5035	0.01426740253	2.1215	0.01184709986
40	2.6393	0.01499665133	2.2237	0.01236308339
45	2.7768	0.01543107825	2.3584	0.01290639159
50	2.8871	0.01585040564	2.4808	0.01312261925
55	2.9925	0.01626727927	2.5653	0.01369136922
60	3.1129	0.01674978683	2.6766	0.01392915087
100 3.7965  0.04186339541 3.3732  0.02322378849
110 3.954   0.04447968075 3.4184  0.02372063001    
120 3.9555  0.04541211155 3.6022  0.0244243942     
130 4.0985  0.04500998639 3.7294  0.0252641075     
140 4.294   0.04676304096 3.7746  0.02536846404    
150 4.301   0.04794996872 3.9159  0.02628126275    
160 4.3965  0.04846796751 4.0638  0.02714949621
170 4.6135  0.05020516781 4.1062  0.02710715312
180 4.577   0.05195705438 4.1595  0.02780270759
190 4.791   0.05023106111 4.3087  0.02825923435
200 4.749   0.05104899118 4.4512  0.02929376756






























==> figs/subknot_dia1.tikz <==
\definecolor{linkcolor0}{rgb}{0.85, 0.15, 0.15}
\begin{tikzpicture}[line width=2.4, line cap=round, line join=round]
  \begin{scope}[color=black]
    \draw (3.25, 4.16) -- (3.25, 2.00) -- (1.84, 2.00) -- (1.84, 2.94) -- (2.22, 2.94);
    \draw (2.40, 2.94) -- (2.78, 2.94) -- (2.78, 2.47) -- (2.31, 2.47) -- (2.31, 2.94);
    \draw (2.31, 2.94) -- (2.31, 4.16);
    \draw (2.31, 4.54) -- (2.31, 8.11) -- (3.06, 8.11);
    \draw (3.44, 8.11) -- (4.66, 8.11);
    \draw (4.66, 8.11) -- (5.13, 8.11) -- (5.13, 7.64) -- (4.66, 7.64) -- (4.66, 8.01);
    \draw (4.66, 8.20) -- (4.66, 8.58);
    \draw (4.66, 8.58) -- (4.66, 9.05) -- (0.43, 9.05) -- (0.43, 1.53) -- (1.37, 1.53);
    \draw (1.37, 1.53) -- (4.00, 1.53);
    \draw (4.38, 1.53) -- (5.60, 1.53) -- (5.60, 4.35);
    \draw (5.60, 4.35) -- (5.60, 4.73);
    \draw (5.60, 4.91) -- (5.60, 5.29);
    \draw (5.60, 5.29) -- (5.60, 5.76) -- (6.07, 5.76) -- (6.07, 5.29) -- (5.69, 5.29);
    \draw (5.50, 5.29) -- (5.13, 5.29) -- (5.13, 6.23) -- (6.54, 6.23) -- (6.54, 4.82) -- (5.60, 4.82);
    \draw (5.60, 4.82) -- (4.66, 4.82) -- (4.66, 6.70) -- (7.01, 6.70) -- (7.01, 4.35);
    \draw (7.01, 4.35) -- (7.01, 3.88) -- (7.48, 3.88) -- (7.48, 4.35) -- (7.10, 4.35);
    \draw (6.81, 4.35) -- (5.79, 4.35);
    \draw (5.41, 4.35) -- (4.19, 4.35);
    \draw (4.19, 4.35) -- (3.25, 4.35);
    \draw (3.25, 4.35) -- (2.31, 4.35);
    \draw (2.31, 4.35) -- (0.90, 4.35) -- (0.90, 3.41) -- (1.37, 3.41);
    \draw (1.37, 3.41) -- (1.84, 3.41) -- (1.84, 3.88) -- (1.37, 3.88) -- (1.37, 3.51);
    \draw (1.37, 3.22) -- (1.37, 1.72);
    \draw (1.37, 1.44) -- (1.37, 1.06) -- (4.19, 1.06) -- (4.19, 1.53);
    \draw (4.19, 1.53) -- (4.19, 4.16);
    \draw (4.19, 4.54) -- (4.19, 7.17);
    \draw (4.19, 7.17) -- (4.19, 7.64) -- (3.72, 7.64) -- (3.72, 7.17) -- (4.09, 7.17);
    \draw (4.38, 7.17) -- (7.75, 7.17);
    \draw (8.13, 7.17) -- (8.89, 7.17);
    \draw (8.89, 7.17) -- (9.82, 7.17) -- (9.82, 8.58) -- (8.42, 8.58) -- (8.42, 7.64) -- (8.89, 7.64);
    \draw (8.89, 7.64) -- (9.35, 7.64) -- (9.35, 8.11) -- (8.89, 8.11) -- (8.89, 7.73);
    \draw (8.89, 7.54) -- (8.89, 7.26);
    \draw (8.89, 6.98) -- (8.89, 1.53);
    \draw (8.89, 1.53) -- (8.89, 1.06) -- (8.42, 1.06) -- (8.42, 1.53) -- (8.79, 1.53);
    \draw (8.98, 1.53) -- (9.35, 1.53) -- (9.35, 0.59) -- (7.95, 0.59);
    \draw (7.95, 0.59) -- (7.48, 0.59) -- (7.48, 0.12) -- (7.95, 0.12) -- (7.95, 0.50);
    \draw (7.95, 0.79) -- (7.95, 7.17);
    \draw (7.95, 7.17) -- (7.95, 8.58) -- (4.85, 8.58);
    \draw (4.47, 8.58) -- (3.25, 8.58) -- (3.25, 8.11);
    \draw (3.25, 8.11) -- (3.25, 4.54);
  \end{scope}
\end{tikzpicture}


==> figs/subknot_dia2.tikz <==
\definecolor{linkcolor0}{rgb}{0.85, 0.15, 0.15}
\begin{tikzpicture}[line width=2.4, line cap=round, line join=round]
  \begin{scope}[color=linkcolor0]
    \draw (8.17, 5.65) -- (8.17, 6.20) -- (8.73, 6.20) -- (8.73, 5.65);
    \draw (8.73, 5.65) -- (8.73, 0.86);
    \draw (8.73, 0.56) -- (8.73, 0.12) -- (9.28, 0.12) -- (9.28, 0.56);
    \draw (9.28, 0.86) -- (9.28, 5.46);
    \draw (9.28, 5.84) -- (9.28, 6.76) -- (7.62, 6.76) -- (7.62, 5.65) -- (8.06, 5.65);
    \draw (8.28, 5.65) -- (8.62, 5.65);
    \draw (8.84, 5.65) -- (9.28, 5.65);
    \draw (9.28, 5.65) -- (9.83, 5.65) -- (9.83, 0.67) -- (9.28, 0.67);
    \draw (9.28, 0.67) -- (8.73, 0.67);
    \draw (8.73, 0.67) -- (8.17, 0.67);
    \draw (8.17, 0.67) -- (7.26, 0.67);
    \draw (6.88, 0.67) -- (5.60, 0.67);
    \draw (5.22, 0.67) -- (0.99, 0.67) -- (0.99, 6.20) -- (2.65, 6.20) -- (2.65, 5.76);
    \draw (2.65, 5.46) -- (2.65, 3.44);
    \draw (2.65, 3.44) -- (2.65, 1.78);
    \draw (2.65, 1.78) -- (2.65, 1.22) -- (1.54, 1.22) -- (1.54, 5.65) -- (2.65, 5.65);
    \draw (2.65, 5.65) -- (6.52, 5.65) -- (6.52, 1.78) -- (5.60, 1.78);
    \draw (5.22, 1.78) -- (2.84, 1.78);
    \draw (2.54, 1.78) -- (2.10, 1.78) -- (2.10, 3.44) -- (2.54, 3.44);
    \draw (2.76, 3.44) -- (3.20, 3.44);
    \draw (3.20, 3.44) -- (3.64, 3.44);
    \draw (3.86, 3.44) -- (4.31, 3.44);
    \draw (4.31, 3.44) -- (4.86, 3.44) -- (4.86, 2.33) -- (3.20, 2.33) -- (3.20, 3.24);
    \draw (3.20, 3.63) -- (3.20, 5.10) -- (5.96, 5.10) -- (5.96, 3.99) -- (5.52, 3.99);
    \draw (5.22, 3.99) -- (4.31, 3.99);
    \draw (4.31, 3.99) -- (3.75, 3.99) -- (3.75, 3.44);
    \draw (3.75, 3.44) -- (3.75, 2.88) -- (4.31, 2.88) -- (4.31, 3.33);
    \draw (4.31, 3.55) -- (4.31, 3.88);
    \draw (4.31, 4.10) -- (4.31, 4.54) -- (5.41, 4.54) -- (5.41, 3.99);
    \draw (5.41, 3.99) -- (5.41, 1.78);
    \draw (5.41, 1.78) -- (5.41, 0.67);
    \draw (5.41, 0.67) -- (5.41, 0.12) -- (0.44, 0.12) -- (0.44, 6.76) -- (7.07, 6.76) -- (7.07, 0.67);
    \draw (7.07, 0.67) -- (7.07, 0.12) -- (8.17, 0.12) -- (8.17, 0.56);
    \draw (8.17, 0.86) -- (8.17, 5.65);
  \end{scope}
\end{tikzpicture}


==> mean_geodist_sparser.tsv <==
n	mean_l	se_l	mean_k	se_k
5	0.9913	0.008023866337	0.6156	0.005827835276
10	1.427	0.009923059004	1.0267	0.00765367304
15	1.7255	0.01119888276	1.3475	0.008798543914
20	1.9577	0.01223401287	1.5636	0.009677577383
25	2.1818	0.01290406432	1.7582	0.01056566496
30	2.3586	0.01384704315	1.9537	0.01128696731
35	2.5035	0.01426740253	2.1215	0.01184709986
40	2.6393	0.01499665133	2.2237	0.01236308339
45	2.7768	0.01543107825	2.3584	0.01290639159
50	2.8871	0.01585040564	2.4808	0.01312261925
55	2.9925	0.01626727927	2.5653	0.01369136922
60	3.1129	0.01674978683	2.6766	0.01392915087
100 3.7965  0.04186339541 3.3732  0.02322378849
110 3.954   0.04447968075 3.4184  0.02372063001    
120 3.9555  0.04541211155 3.6022  0.0244243942     
130 4.0985  0.04500998639 3.7294  0.0252641075     
140 4.294   0.04676304096 3.7746  0.02536846404    
150 4.301   0.04794996872 3.9159  0.02628126275    
160 4.3965  0.04846796751 4.0638  0.02714949621
170 4.6135  0.05020516781 4.1062  0.02710715312
180 4.577   0.05195705438 4.1595  0.02780270759
190 4.791   0.05023106111 4.3087  0.02825923435
200 4.749   0.05104899118 4.4512  0.02929376756





























